TARo: Token-level Adaptive Routing for LLM Test-time Alignment

Large language models (LLMs) exhibit strong reasoning capabilities but typically require expensive post-training to reach high performance. Recent test-time alignment methods offer a lightweight alternative, but have been explored mainly for preference alignment rather than reasoning. To bridge this gap, we propose, Token-level Adaptive Routing (TARo), which steers frozen LLMs toward structured reasoning entirely at inference time. Specifically, we first train reward models on step-wise mathematical traces to capture fine-grained logical consistency signals, then introduce a learnable token-level router that automatically controls the guidance of the reward model to the base model. Extensive experiments show that TARo significantly improves reasoning performance by up to +22.4% over base model and +8.4% over existing token-level test-time alignment methods, while also boosting out-of-distribution clinical reasoning (MedXpertQA) and instruction following (AlpacaEval). Furthermore, TARo also generalizes from small to large backbones without retraining, extending test-time alignment from preference optimization to robust, cross-domain reasoning.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> todo.txt <==
[] Generate medexpert for 2048 tokens like Math500, output is often truncated
    [] try on one see how much improvement tomorrow (medqa_test_2048_log_prob_kvcaching_8B_scale_) (running)
[] Evaluate baselines
    [] Qwen 4B, 14B, 32B
[] Train on Qwen. Does the deepseek distill augmented dataset work?
    [] reward model (Qwen 4B), and try 0.5B
    [] learnable router
    [] evaluate scaling to 14B, 32B
    [] evaluate guided 0.5
[] Train the learnable router on the augmented reward model log probs [running]
    [] eval scales


[] symmetric new design
    [] check if overfitting

bonus
[] eval learnable router on 13B to show gradual improvement  (if time)
    [] eval genarm

To discuss
[] name?
[] diverse domains vs learnable router and last part with ultramedical does it make sense

[] math500 llama genarm 0.5
[] math zero shot results

